A mean-field analysis of two-player zero-sum games

Finding Nash equilibria in two-player zero-sum continuous games is a central problem in machine learning, e.g. for training both GANs and robust models. The existence of pure Nash equilibria requires strong conditions which are not typically met in practice. Mixed Nash equilibria exist in greater generality and may be found using mirror descent. Yet this approach does not scale to high dimensions. To address this limitation, we parametrize mixed strategies as mixtures of particles, whose positions and weights are updated using gradient descent-ascent. We study this dynamics as an interacting gradient flow over measure spaces endowed with the Wasserstein-Fisher-Rao metric. We establish global convergence to an approximate equilibrium for the related Langevin gradient-ascent dynamic. We prove a law of large numbers that relates particle dynamics to mean-field dynamics. Our method identifies mixed equilibria in high dimensions and is demonstrably effective for training mixtures of GANs.

==> figures/log_nx=0100_ny=0100.dat <==
2.990000e+03 7.921216e-01 1.414309e+00
2.991000e+03 7.921216e-01 1.414309e+00
2.992000e+03 7.921216e-01 1.414309e+00
2.993000e+03 7.921216e-01 1.414309e+00
2.994000e+03 7.921216e-01 1.414309e+00
2.995000e+03 7.921216e-01 1.414309e+00
2.996000e+03 7.921216e-01 1.414309e+00
2.997000e+03 7.921216e-01 1.414309e+00
2.998000e+03 7.921216e-01 1.414309e+00
2.999000e+03 7.921216e-01 1.414309e+00
2.990000e+03 1.085244e+00 5.396980e-04
2.991000e+03 1.085244e+00 5.395175e-04
2.992000e+03 1.085244e+00 5.393372e-04
2.993000e+03 1.085244e+00 5.391570e-04
2.994000e+03 1.085244e+00 5.389770e-04
2.995000e+03 1.085244e+00 5.387970e-04
2.996000e+03 1.085243e+00 5.386172e-04
2.997000e+03 1.085243e+00 5.384375e-04
2.998000e+03 1.085243e+00 5.382579e-04
2.999000e+03 1.085243e+00 5.380784e-04
2.990000e+03 1.085503e+00 7.570617e-04
2.991000e+03 1.085503e+00 7.568086e-04
2.992000e+03 1.085502e+00 7.565556e-04
2.993000e+03 1.085502e+00 7.563029e-04
2.994000e+03 1.085502e+00 7.560503e-04
2.995000e+03 1.085502e+00 7.557979e-04
2.996000e+03 1.085502e+00 7.555456e-04
2.997000e+03 1.085502e+00 7.552935e-04
2.998000e+03 1.085501e+00 7.550416e-04
2.999000e+03 1.085501e+00 7.547899e-04
2.990000e+03 -2.287672e+00 7.459771e-01
2.991000e+03 -2.287672e+00 7.459771e-01
2.992000e+03 -2.287672e+00 7.459771e-01
2.993000e+03 -2.287672e+00 7.459771e-01
2.994000e+03 -2.287672e+00 7.459771e-01
2.995000e+03 -2.287672e+00 7.459771e-01
2.996000e+03 -2.287672e+00 7.459771e-01
2.997000e+03 -2.287672e+00 7.459771e-01
2.998000e+03 -2.287672e+00 7.459771e-01
2.999000e+03 -2.287672e+00 7.459771e-01
2.990000e+03 -2.602726e+00 3.899109e-04
2.991000e+03 -2.602726e+00 3.897805e-04
2.992000e+03 -2.602726e+00 3.896503e-04
2.993000e+03 -2.602726e+00 3.895201e-04
2.994000e+03 -2.602726e+00 3.893900e-04
2.995000e+03 -2.602725e+00 3.892600e-04
2.996000e+03 -2.602725e+00 3.891301e-04
2.997000e+03 -2.602725e+00 3.890003e-04
2.998000e+03 -2.602725e+00 3.888705e-04
2.999000e+03 -2.602725e+00 3.887408e-04
2.990000e+03 -2.602663e+00 5.816937e-04
2.991000e+03 -2.602663e+00 5.814992e-04
2.992000e+03 -2.602663e+00 5.813049e-04
2.993000e+03 -2.602663e+00 5.811107e-04
2.994000e+03 -2.602663e+00 5.809166e-04
2.995000e+03 -2.602663e+00 5.807227e-04
2.996000e+03 -2.602663e+00 5.805289e-04
2.997000e+03 -2.602662e+00 5.803352e-04
2.998000e+03 -2.602662e+00 5.801416e-04
2.999000e+03 -2.602662e+00 5.799482e-04
2.990000e+03 -7.392925e-01 1.582729e-01
2.991000e+03 -7.392925e-01 1.582729e-01
2.992000e+03 -7.392925e-01 1.582729e-01
2.993000e+03 -7.392925e-01 1.582729e-01
2.994000e+03 -7.392925e-01 1.582729e-01
2.995000e+03 -7.392925e-01 1.582729e-01
2.996000e+03 -7.392925e-01 1.582729e-01
2.997000e+03 -7.392925e-01 1.582729e-01
2.998000e+03 -7.392925e-01 1.582729e-01
2.999000e+03 -7.392925e-01 1.582729e-01
2.990000e+03 -7.946748e-01 4.319114e-04
2.991000e+03 -7.946748e-01 4.317670e-04
2.992000e+03 -7.946748e-01 4.316227e-04
2.993000e+03 -7.946748e-01 4.314785e-04
2.994000e+03 -7.946748e-01 4.313344e-04
2.995000e+03 -7.946748e-01 4.311904e-04
2.996000e+03 -7.946749e-01 4.310465e-04
2.997000e+03 -7.946749e-01 4.309027e-04
2.998000e+03 -7.946749e-01 4.307590e-04
2.999000e+03 -7.946749e-01 4.306153e-04
2.990000e+03 -7.947860e-01 4.144305e-04
2.991000e+03 -7.947860e-01 4.142920e-04
2.992000e+03 -7.947859e-01 4.141535e-04
2.993000e+03 -7.947859e-01 4.140152e-04
2.994000e+03 -7.947859e-01 4.138769e-04
2.995000e+03 -7.947859e-01 4.137387e-04
2.996000e+03 -7.947859e-01 4.136006e-04
2.997000e+03 -7.947858e-01 4.134626e-04
2.998000e+03 -7.947858e-01 4.133247e-04
2.999000e+03 -7.947858e-01 4.131869e-04
2.990000e+03 3.863425e-01 7.919814e-01
2.991000e+03 3.863425e-01 7.919814e-01
2.992000e+03 3.863425e-01 7.919814e-01
2.993000e+03 3.863425e-01 7.919814e-01
2.994000e+03 3.863425e-01 7.919814e-01
2.995000e+03 3.863425e-01 7.919814e-01
2.996000e+03 3.863425e-01 7.919814e-01
2.997000e+03 3.863425e-01 7.919814e-01
2.998000e+03 3.863425e-01 7.919814e-01
2.999000e+03 3.863425e-01 7.919814e-01
2.990000e+03 4.300267e-01 3.807506e-04
2.991000e+03 4.300267e-01 1.143382e-04
2.992000e+03 4.300267e-01 2.679592e-04
2.993000e+03 4.300268e-01 5.599721e-04
2.994000e+03 4.300268e-01 4.506476e-04
2.995000e+03 4.300267e-01 2.479188e-04
2.996000e+03 4.300267e-01 2.575077e-04
2.997000e+03 4.300268e-01 4.959021e-04
2.998000e+03 4.300268e-01 5.498280e-04
2.999000e+03 4.300267e-01 3.759196e-04
2.990000e+03 4.300267e-01 2.491587e-04
2.991000e+03 4.300267e-01 2.981326e-05
2.992000e+03 4.300267e-01 3.847310e-04
2.993000e+03 4.300267e-01 5.238705e-04
2.994000e+03 4.300267e-01 2.372724e-04
2.995000e+03 4.300267e-01 2.382834e-05
2.996000e+03 4.300267e-01 3.822172e-04
2.997000e+03 4.300267e-01 5.161002e-04
2.998000e+03 4.300267e-01 2.229897e-04
2.999000e+03 4.300267e-01 2.995873e-05
2.990000e+03 1.929805e-02 3.244207e+00
2.991000e+03 1.929805e-02 3.244207e+00
2.992000e+03 1.929805e-02 3.244207e+00
2.993000e+03 1.929805e-02 3.244207e+00
2.994000e+03 1.929805e-02 3.244207e+00
2.995000e+03 1.929805e-02 3.244207e+00
2.996000e+03 1.929805e-02 3.244207e+00
2.997000e+03 1.929805e-02 3.244207e+00
2.998000e+03 1.929805e-02 3.244207e+00
2.999000e+03 1.929805e-02 3.244207e+00
2.990000e+03 -1.371091e+00 4.553244e-04
2.991000e+03 -1.371091e+00 4.551721e-04
2.992000e+03 -1.371091e+00 4.550200e-04
2.993000e+03 -1.371091e+00 4.548680e-04
2.994000e+03 -1.371091e+00 4.547161e-04
2.995000e+03 -1.371091e+00 4.545643e-04
2.996000e+03 -1.371091e+00 4.544125e-04
2.997000e+03 -1.371091e+00 4.542609e-04
2.998000e+03 -1.371091e+00 4.541094e-04
2.999000e+03 -1.371091e+00 4.539580e-04
2.990000e+03 -1.371048e+00 4.561211e-04
2.991000e+03 -1.371048e+00 4.559686e-04
2.992000e+03 -1.371048e+00 4.558162e-04
2.993000e+03 -1.371048e+00 4.556639e-04
2.994000e+03 -1.371048e+00 4.555118e-04
2.995000e+03 -1.371048e+00 4.553597e-04
2.996000e+03 -1.371048e+00 4.552077e-04
2.997000e+03 -1.371048e+00 4.550558e-04
2.998000e+03 -1.371048e+00 4.549040e-04
2.999000e+03 -1.371048e+00 4.547524e-04
2.990000e+03 2.011950e-01 7.830895e-01
2.991000e+03 2.011949e-01 7.830912e-01
2.992000e+03 2.011948e-01 7.831882e-01
2.993000e+03 2.011933e-01 7.832598e-01
2.994000e+03 2.011943e-01 7.833496e-01
2.995000e+03 2.011971e-01 7.835956e-01
2.996000e+03 2.012006e-01 7.834815e-01
2.997000e+03 2.012015e-01 7.835154e-01
2.998000e+03 2.012019e-01 7.838570e-01
2.999000e+03 2.012026e-01 7.839473e-01
2.990000e+03 7.731278e-03 3.310173e-02
2.991000e+03 7.731189e-03 3.323142e-02
2.992000e+03 7.731128e-03 3.337850e-02
2.993000e+03 7.731100e-03 3.354044e-02
2.994000e+03 7.731111e-03 3.371321e-02
2.995000e+03 7.731165e-03 3.389197e-02
2.996000e+03 7.731264e-03 3.406787e-02
2.997000e+03 7.731406e-03 3.422927e-02
2.998000e+03 7.731580e-03 3.436100e-02
2.999000e+03 7.731762e-03 3.444706e-02
2.990000e+03 2.853751e-03 5.331082e-04
2.991000e+03 2.853802e-03 5.719381e-04
2.992000e+03 2.853832e-03 5.935099e-04
2.993000e+03 2.853846e-03 5.966317e-04
2.994000e+03 2.853851e-03 5.812764e-04
2.995000e+03 2.853849e-03 5.480109e-04
2.996000e+03 2.853840e-03 4.999953e-04
2.997000e+03 2.853821e-03 4.388872e-04
2.998000e+03 2.853787e-03 3.685839e-04
2.999000e+03 2.853732e-03 2.930466e-04
2.990000e+03 5.499050e-01 1.864925e+00
2.991000e+03 5.499060e-01 1.864922e+00
2.992000e+03 5.499033e-01 1.864939e+00
2.993000e+03 5.499043e-01 1.864945e+00
2.994000e+03 5.499003e-01 1.864961e+00
2.995000e+03 5.498991e-01 1.864966e+00
2.996000e+03 5.498981e-01 1.864974e+00
2.997000e+03 5.498980e-01 1.864981e+00
2.998000e+03 5.498973e-01 1.864979e+00
2.999000e+03 5.498981e-01 1.864986e+00
2.990000e+03 9.658507e-01 5.565313e-03
2.991000e+03 9.658508e-01 5.564311e-03
2.992000e+03 9.658510e-01 5.563304e-03
2.993000e+03 9.658512e-01 5.562297e-03
2.994000e+03 9.658513e-01 5.561238e-03
2.995000e+03 9.658515e-01 5.560284e-03
2.996000e+03 9.658517e-01 5.559269e-03
2.997000e+03 9.658519e-01 5.558275e-03
2.998000e+03 9.658520e-01 5.557257e-03
2.999000e+03 9.658522e-01 5.556271e-03
2.990000e+03 9.646674e-01 4.247975e-04
2.991000e+03 9.646674e-01 4.245862e-04
2.992000e+03 9.646675e-01 4.243588e-04
2.993000e+03 9.646675e-01 4.240677e-04
2.994000e+03 9.646675e-01 4.237654e-04
2.995000e+03 9.646675e-01 4.235605e-04
2.996000e+03 9.646676e-01 4.233697e-04
2.997000e+03 9.646676e-01 4.232178e-04
2.998000e+03 9.646676e-01 4.228825e-04
2.999000e+03 9.646677e-01 4.226024e-04
2.990000e+03 -6.380017e-01 8.338516e-01
2.991000e+03 -6.380034e-01 8.338915e-01
2.992000e+03 -6.380020e-01 8.339696e-01
2.993000e+03 -6.380036e-01 8.338366e-01
2.994000e+03 -6.380046e-01 8.338938e-01
2.995000e+03 -6.380048e-01 8.338990e-01
2.996000e+03 -6.380037e-01 8.338194e-01
2.997000e+03 -6.380039e-01 8.336471e-01
2.998000e+03 -6.380033e-01 8.336319e-01
2.999000e+03 -6.380058e-01 8.337170e-01
2.990000e+03 -4.655300e-01 9.548472e-03
2.991000e+03 -4.655299e-01 9.547481e-03
2.992000e+03 -4.655298e-01 9.546491e-03
2.993000e+03 -4.655298e-01 9.545501e-03
2.994000e+03 -4.655297e-01 9.544512e-03
2.995000e+03 -4.655296e-01 9.543524e-03
2.996000e+03 -4.655296e-01 9.542537e-03
2.997000e+03 -4.655295e-01 9.541550e-03
2.998000e+03 -4.655294e-01 9.540563e-03
2.999000e+03 -4.655294e-01 9.539578e-03
2.990000e+03 -4.668546e-01 3.139919e-04
2.991000e+03 -4.668546e-01 3.138869e-04
2.992000e+03 -4.668546e-01 3.137820e-04
2.993000e+03 -4.668546e-01 3.136772e-04
2.994000e+03 -4.668546e-01 3.135724e-04
2.995000e+03 -4.668546e-01 3.134677e-04
2.996000e+03 -4.668546e-01 3.133631e-04
2.997000e+03 -4.668546e-01 3.132584e-04
2.998000e+03 -4.668546e-01 3.131540e-04
2.999000e+03 -4.668546e-01 3.130496e-04
2.990000e+03 1.092520e+00 6.757590e-01
2.991000e+03 1.092520e+00 6.756697e-01
2.992000e+03 1.092518e+00 6.757728e-01
2.993000e+03 1.092516e+00 6.758089e-01
2.994000e+03 1.092516e+00 6.757832e-01
2.995000e+03 1.092519e+00 6.759323e-01
2.996000e+03 1.092516e+00 6.761199e-01
2.997000e+03 1.092516e+00 6.761396e-01
2.998000e+03 1.092515e+00 6.759738e-01
2.999000e+03 1.092519e+00 6.760003e-01
2.990000e+03 1.171065e+00 1.519586e-02
2.991000e+03 1.171065e+00 1.519002e-02
2.992000e+03 1.171065e+00 1.517498e-02
2.993000e+03 1.171065e+00 1.515001e-02
2.994000e+03 1.171065e+00 1.511443e-02
2.995000e+03 1.171065e+00 1.506840e-02
2.996000e+03 1.171065e+00 1.501370e-02
2.997000e+03 1.171065e+00 1.495509e-02
2.998000e+03 1.171065e+00 1.490240e-02
2.999000e+03 1.171065e+00 1.490503e-02
2.990000e+03 1.177122e+00 1.027695e-02
2.991000e+03 1.177103e+00 8.499124e-03
2.992000e+03 1.177119e+00 1.565571e-02
2.993000e+03 1.177175e+00 2.126850e-02
2.994000e+03 1.177230e+00 2.303893e-02
2.995000e+03 1.177232e+00 2.036769e-02
2.996000e+03 1.177200e+00 1.635476e-02
2.997000e+03 1.177164e+00 1.323153e-02
2.998000e+03 1.177137e+00 9.752517e-03
2.999000e+03 1.177123e+00 6.095184e-03
2.990000e+03 -2.529394e-01 3.063165e-01
2.991000e+03 -2.529411e-01 3.062496e-01
2.992000e+03 -2.529520e-01 3.062693e-01
2.993000e+03 -2.529586e-01 3.062021e-01
2.994000e+03 -2.529681e-01 3.061882e-01
2.995000e+03 -2.529840e-01 3.060422e-01
2.996000e+03 -2.529881e-01 3.060483e-01
2.997000e+03 -2.529944e-01 3.059712e-01
2.998000e+03 -2.530020e-01 3.060057e-01
2.999000e+03 -2.530113e-01 3.059915e-01
2.990000e+03 -2.477968e-01 2.777727e-02
2.991000e+03 -2.477968e-01 2.778096e-02
2.992000e+03 -2.477968e-01 2.778397e-02
2.993000e+03 -2.477968e-01 2.778803e-02
2.994000e+03 -2.477967e-01 2.779125e-02
2.995000e+03 -2.477967e-01 2.779448e-02
2.996000e+03 -2.477967e-01 2.779749e-02
2.997000e+03 -2.477967e-01 2.780044e-02
2.998000e+03 -2.477966e-01 2.780322e-02
2.999000e+03 -2.477966e-01 2.780575e-02
2.990000e+03 -2.345775e-01 2.917949e-03
2.991000e+03 -2.345744e-01 2.487243e-03
2.992000e+03 -2.345713e-01 2.054219e-03
2.993000e+03 -2.345681e-01 1.619471e-03
2.994000e+03 -2.345650e-01 1.185143e-03
2.995000e+03 -2.345619e-01 7.519339e-04
2.996000e+03 -2.345589e-01 7.665587e-04
2.997000e+03 -2.345560e-01 9.464268e-04
2.998000e+03 -2.345533e-01 1.121855e-03
2.999000e+03 -2.345507e-01 1.289652e-03
2.990000e+03 6.760111e-01 1.575785e-01
2.991000e+03 6.760272e-01 1.575156e-01
2.992000e+03 6.760380e-01 1.574814e-01
2.993000e+03 6.760539e-01 1.576071e-01
2.994000e+03 6.760793e-01 1.574346e-01
2.995000e+03 6.761033e-01 1.574169e-01
2.996000e+03 6.761164e-01 1.574957e-01
2.997000e+03 6.761376e-01 1.573615e-01
2.998000e+03 6.761514e-01 1.572588e-01
2.999000e+03 6.761616e-01 1.572138e-01
2.990000e+03 9.895267e-01 8.609436e-01
2.991000e+03 9.895265e-01 8.609424e-01
2.992000e+03 9.895264e-01 8.609397e-01
2.993000e+03 9.895262e-01 8.609404e-01
2.994000e+03 9.895261e-01 8.609321e-01
2.995000e+03 9.895259e-01 8.609359e-01
2.996000e+03 9.895257e-01 8.609361e-01
2.997000e+03 9.895256e-01 8.609335e-01
2.998000e+03 9.895254e-01 8.609332e-01
2.999000e+03 9.895253e-01 8.609319e-01
2.990000e+03 6.618373e-01 7.805111e-05
2.991000e+03 6.618373e-01 7.908651e-05
2.992000e+03 6.618374e-01 7.964450e-05
2.993000e+03 6.618374e-01 7.919056e-05
2.994000e+03 6.618374e-01 7.895055e-05
2.995000e+03 6.618375e-01 7.646790e-05
2.996000e+03 6.618375e-01 7.829883e-05
2.997000e+03 6.618375e-01 7.683435e-05
2.998000e+03 6.618375e-01 7.835944e-05
2.999000e+03 6.618376e-01 7.720409e-05
2.990000e+03 2.945723e+00 1.470229e+00
2.991000e+03 2.946116e+00 1.469853e+00
2.992000e+03 2.946549e+00 1.469542e+00
2.993000e+03 2.946931e+00 1.469197e+00
2.994000e+03 2.947281e+00 1.468973e+00
2.995000e+03 2.947709e+00 1.468627e+00
2.996000e+03 2.948133e+00 1.468286e+00
2.997000e+03 2.948497e+00 1.467933e+00
2.998000e+03 2.948964e+00 1.467527e+00
2.999000e+03 2.949358e+00 1.467153e+00
2.990000e+03 1.350834e+00 1.402765e+00
2.991000e+03 1.350834e+00 1.402764e+00
2.992000e+03 1.350834e+00 1.402763e+00
2.993000e+03 1.350835e+00 1.402762e+00
2.994000e+03 1.350835e+00 1.402761e+00
2.995000e+03 1.350835e+00 1.402760e+00
2.996000e+03 1.350835e+00 1.402759e+00
2.997000e+03 1.350835e+00 1.402759e+00
2.998000e+03 1.350835e+00 1.402758e+00
2.999000e+03 1.350835e+00 1.402757e+00
2.990000e+03 2.028318e+00 3.373227e-04
2.991000e+03 2.028318e+00 3.372008e-04
2.992000e+03 2.028318e+00 3.370798e-04
2.993000e+03 2.028318e+00 3.369560e-04
2.994000e+03 2.028318e+00 3.368355e-04
2.995000e+03 2.028318e+00 3.367128e-04
2.996000e+03 2.028318e+00 3.365905e-04
2.997000e+03 2.028318e+00 3.364677e-04
2.998000e+03 2.028318e+00 3.363459e-04
2.999000e+03 2.028318e+00 3.362201e-04
2.990000e+03 1.041675e-01 2.028879e-01
2.991000e+03 1.041670e-01 2.028960e-01
2.992000e+03 1.041672e-01 2.029912e-01
2.993000e+03 1.041584e-01 2.030848e-01
2.994000e+03 1.041586e-01 2.029554e-01
2.995000e+03 1.041554e-01 2.030148e-01
2.996000e+03 1.041591e-01 2.029550e-01
2.997000e+03 1.041589e-01 2.028784e-01
2.998000e+03 1.041590e-01 2.028918e-01
2.999000e+03 1.041617e-01 2.027329e-01
2.990000e+03 2.521630e-01 1.011862e+00
2.991000e+03 2.521624e-01 1.011944e+00
2.992000e+03 2.521619e-01 1.012025e+00
2.993000e+03 2.521614e-01 1.012106e+00
2.994000e+03 2.521609e-01 1.012188e+00
2.995000e+03 2.521603e-01 1.012272e+00
2.996000e+03 2.521598e-01 1.012356e+00
2.997000e+03 2.521592e-01 1.012446e+00
2.998000e+03 2.521586e-01 1.012537e+00
2.999000e+03 2.521580e-01 1.012632e+00
2.990000e+03 1.542534e-01 -6.902888e-06
2.991000e+03 1.542533e-01 5.409365e-06
2.992000e+03 1.542533e-01 1.595110e-05
2.993000e+03 1.542533e-01 1.941304e-05
2.994000e+03 1.542533e-01 6.713840e-06
2.995000e+03 1.542533e-01 -1.277154e-05
2.996000e+03 1.542533e-01 2.290771e-05
2.997000e+03 1.542532e-01 2.729578e-06
2.998000e+03 1.542532e-01 1.207037e-05
2.999000e+03 1.542532e-01 2.177843e-05
2.990000e+03 4.481629e-01 4.311658e-01
2.991000e+03 4.481622e-01 4.311529e-01
2.992000e+03 4.481592e-01 4.313367e-01
2.993000e+03 4.481611e-01 4.312197e-01
2.994000e+03 4.481635e-01 4.310114e-01
2.995000e+03 4.481649e-01 4.310570e-01
2.996000e+03 4.481660e-01 4.309886e-01
2.997000e+03 4.481722e-01 4.309025e-01
2.998000e+03 4.481682e-01 4.310117e-01
2.999000e+03 4.481731e-01 4.309362e-01
2.990000e+03 4.485049e-01 5.883710e-01
2.991000e+03 4.485050e-01 5.883448e-01
2.992000e+03 4.485050e-01 5.883203e-01
2.993000e+03 4.485050e-01 5.882710e-01
2.994000e+03 4.485050e-01 5.882240e-01
2.995000e+03 4.485050e-01 5.882206e-01
2.996000e+03 4.485051e-01 5.882301e-01
2.997000e+03 4.485052e-01 5.882561e-01
2.998000e+03 4.485052e-01 5.882808e-01
2.999000e+03 4.485052e-01 5.883201e-01
2.990000e+03 5.869433e-01 3.301520e-04
2.991000e+03 5.869433e-01 3.206046e-04
2.992000e+03 5.869434e-01 3.224617e-04
2.993000e+03 5.869434e-01 3.268001e-04
2.994000e+03 5.869434e-01 2.773847e-04
2.995000e+03 5.869435e-01 3.328603e-04
2.996000e+03 5.869435e-01 3.219737e-04
2.997000e+03 5.869435e-01 3.301918e-04
2.998000e+03 5.869436e-01 3.292757e-04
2.999000e+03 5.869436e-01 3.272602e-04
2.990000e+03 4.587226e-01 5.465332e-01
2.991000e+03 4.586374e-01 5.464007e-01
2.992000e+03 4.585381e-01 5.463796e-01
2.993000e+03 4.584373e-01 5.462751e-01
2.994000e+03 4.583278e-01 5.461825e-01
2.995000e+03 4.582284e-01 5.459187e-01
2.996000e+03 4.581344e-01 5.458173e-01
2.997000e+03 4.580421e-01 5.458166e-01
2.998000e+03 4.579451e-01 5.456986e-01
2.999000e+03 4.578572e-01 5.455277e-01
2.990000e+03 2.901639e-01 8.638594e-01
2.991000e+03 2.901639e-01 8.638854e-01
2.992000e+03 2.901639e-01 8.638598e-01
2.993000e+03 2.901638e-01 8.640337e-01
2.994000e+03 2.901638e-01 8.640933e-01
2.995000e+03 2.901638e-01 8.640575e-01
2.996000e+03 2.901637e-01 8.639355e-01
2.997000e+03 2.901637e-01 8.639636e-01
2.998000e+03 2.901637e-01 8.638289e-01
2.999000e+03 2.901636e-01 8.637778e-01
2.990000e+03 3.185449e-01 6.484854e-02
2.991000e+03 3.185633e-01 6.469472e-02
2.992000e+03 3.185541e-01 6.191219e-02
2.993000e+03 3.185035e-01 5.871387e-02
2.994000e+03 3.184645e-01 5.734347e-02
2.995000e+03 3.184576e-01 5.774969e-02
2.996000e+03 3.184687e-01 5.921617e-02
2.997000e+03 3.184854e-01 6.085520e-02
2.998000e+03 3.185032e-01 6.244678e-02
2.999000e+03 3.185210e-01 6.372252e-02
2.990000e+03 3.102967e-02 1.314288e+00
2.991000e+03 3.102650e-02 1.314157e+00
2.992000e+03 3.103578e-02 1.313932e+00
2.993000e+03 3.103426e-02 1.314221e+00
2.994000e+03 3.102472e-02 1.313940e+00
2.995000e+03 3.102141e-02 1.313971e+00
2.996000e+03 3.101009e-02 1.313786e+00
2.997000e+03 3.100816e-02 1.313902e+00
2.998000e+03 3.101359e-02 1.314211e+00
2.999000e+03 3.102619e-02 1.314518e+00
2.990000e+03 -1.068323e+00 4.757808e+00
2.991000e+03 -1.068323e+00 4.758031e+00
2.992000e+03 -1.068323e+00 4.758250e+00
2.993000e+03 -1.068323e+00 4.758454e+00
2.994000e+03 -1.068323e+00 4.758645e+00
2.995000e+03 -1.068323e+00 4.758829e+00
2.996000e+03 -1.068322e+00 4.759012e+00
2.997000e+03 -1.068322e+00 4.759193e+00
2.998000e+03 -1.068322e+00 4.759371e+00
2.999000e+03 -1.068322e+00 4.759544e+00
2.990000e+03 -1.168817e-01 8.989068e-04
2.991000e+03 -1.168818e-01 8.982858e-04
2.992000e+03 -1.168818e-01 8.985150e-04
2.993000e+03 -1.168818e-01 8.977385e-04
2.994000e+03 -1.168819e-01 8.978382e-04
2.995000e+03 -1.168819e-01 8.976248e-04
2.996000e+03 -1.168819e-01 8.970679e-04
2.997000e+03 -1.168820e-01 8.970478e-04
2.998000e+03 -1.168820e-01 8.963646e-04
2.999000e+03 -1.168820e-01 8.960869e-04
2.990000e+03 1.798237e+00 2.080147e-01
2.991000e+03 1.798221e+00 2.079289e-01
2.992000e+03 1.798194e+00 2.079028e-01
2.993000e+03 1.798182e+00 2.079075e-01
2.994000e+03 1.798174e+00 2.077617e-01
2.995000e+03 1.798152e+00 2.078011e-01
2.996000e+03 1.798145e+00 2.077966e-01
2.997000e+03 1.798135e+00 2.077853e-01
2.998000e+03 1.798107e+00 2.077524e-01
2.999000e+03 1.798082e+00 2.077073e-01
2.990000e+03 1.011348e+00 5.017910e+00
2.991000e+03 1.011348e+00 5.017846e+00
2.992000e+03 1.011349e+00 5.017744e+00
2.993000e+03 1.011349e+00 5.017675e+00
2.994000e+03 1.011349e+00 5.017377e+00
2.995000e+03 1.011349e+00 5.017353e+00
2.996000e+03 1.011350e+00 5.017521e+00
2.997000e+03 1.011350e+00 5.017514e+00
2.998000e+03 1.011350e+00 5.017528e+00
2.999000e+03 1.011350e+00 5.017671e+00
2.990000e+03 1.954537e+00 1.028417e-04
2.991000e+03 1.954537e+00 1.042111e-04
2.992000e+03 1.954537e+00 1.017439e-04
2.993000e+03 1.954537e+00 9.470993e-05
2.994000e+03 1.954537e+00 1.211071e-04
2.995000e+03 1.954537e+00 1.084794e-04
2.996000e+03 1.954537e+00 1.191610e-04
2.997000e+03 1.954537e+00 1.020763e-04
2.998000e+03 1.954537e+00 1.215092e-04
2.999000e+03 1.954537e+00 1.190806e-04
2.990000e+03 4.106975e-01 4.602159e-01
2.991000e+03 4.106928e-01 4.598476e-01
2.992000e+03 4.106986e-01 4.597602e-01
2.993000e+03 4.106987e-01 4.595917e-01
2.994000e+03 4.107018e-01 4.595852e-01
2.995000e+03 4.106982e-01 4.594218e-01
2.996000e+03 4.106948e-01 4.595255e-01
2.997000e+03 4.106830e-01 4.595418e-01
2.998000e+03 4.106886e-01 4.598040e-01
2.999000e+03 4.106787e-01 4.597224e-01
2.990000e+03 7.614079e-01 4.329023e+00
2.991000e+03 7.614079e-01 4.329244e+00
2.992000e+03 7.614078e-01 4.329412e+00
2.993000e+03 7.614077e-01 4.329491e+00
2.994000e+03 7.614076e-01 4.329464e+00
2.995000e+03 7.614076e-01 4.329342e+00
2.996000e+03 7.614075e-01 4.329163e+00
2.997000e+03 7.614075e-01 4.328977e+00
2.998000e+03 7.614074e-01 4.328835e+00
2.999000e+03 7.614073e-01 4.328775e+00
2.990000e+03 3.671649e-01 8.636627e-03
2.991000e+03 3.671011e-01 4.237877e-03
2.992000e+03 3.670822e-01 5.515084e-03
2.993000e+03 3.671728e-01 1.010154e-02
2.994000e+03 3.672253e-01 1.537561e-02
2.995000e+03 3.671923e-01 1.830368e-02
2.996000e+03 3.671571e-01 1.833487e-02
2.997000e+03 3.671632e-01 1.481922e-02
2.998000e+03 3.671664e-01 8.825692e-03
2.999000e+03 3.671043e-01 4.251420e-03
2.990000e+03 1.561739e+00 5.378781e-03
2.991000e+03 1.561740e+00 5.328517e-03
2.992000e+03 1.561745e+00 5.179509e-03
2.993000e+03 1.561746e+00 5.017835e-03
2.994000e+03 1.561741e+00 5.180288e-03
2.995000e+03 1.561742e+00 5.318785e-03
2.996000e+03 1.561735e+00 5.183850e-03
2.997000e+03 1.561734e+00 5.291266e-03
2.998000e+03 1.561733e+00 5.124922e-03
2.999000e+03 1.561721e+00 5.330986e-03
2.990000e+03 5.728411e-01 4.403284e+00
2.991000e+03 5.728411e-01 4.403182e+00
2.992000e+03 5.728411e-01 4.403045e+00
2.993000e+03 5.728411e-01 4.402954e+00
2.994000e+03 5.728412e-01 4.402897e+00
2.995000e+03 5.728413e-01 4.402886e+00
2.996000e+03 5.728414e-01 4.402923e+00
2.997000e+03 5.728414e-01 4.403023e+00
2.998000e+03 5.728413e-01 4.403158e+00
2.999000e+03 5.728412e-01 4.403324e+00
2.990000e+03 1.562871e+00 1.157570e-02
2.991000e+03 1.562870e+00 1.158695e-02
2.992000e+03 1.562869e+00 1.162220e-02
2.993000e+03 1.562868e+00 1.157615e-02
2.994000e+03 1.562868e+00 1.157426e-02
2.995000e+03 1.562867e+00 1.161888e-02
2.996000e+03 1.562866e+00 1.161132e-02
2.997000e+03 1.562865e+00 1.160916e-02
2.998000e+03 1.562865e+00 1.159468e-02
2.999000e+03 1.562864e+00 1.161190e-02
2.990000e+03 -7.557979e-01 1.416701e-01
2.991000e+03 -7.557904e-01 1.415004e-01
2.992000e+03 -7.557810e-01 1.413853e-01
2.993000e+03 -7.557776e-01 1.415399e-01
2.994000e+03 -7.557764e-01 1.413800e-01
2.995000e+03 -7.557707e-01 1.412694e-01
2.996000e+03 -7.557698e-01 1.411579e-01
2.997000e+03 -7.557714e-01 1.410167e-01
2.998000e+03 -7.557697e-01 1.408512e-01
2.999000e+03 -7.557774e-01 1.410911e-01
2.990000e+03 -1.640753e+00 3.931168e+00
2.991000e+03 -1.640753e+00 3.931052e+00
2.992000e+03 -1.640753e+00 3.930967e+00
2.993000e+03 -1.640753e+00 3.930935e+00
2.994000e+03 -1.640753e+00 3.930923e+00
2.995000e+03 -1.640753e+00 3.930923e+00
2.996000e+03 -1.640753e+00 3.930911e+00
2.997000e+03 -1.640753e+00 3.930947e+00
2.998000e+03 -1.640753e+00 3.930958e+00
2.999000e+03 -1.640753e+00 3.930970e+00
2.990000e+03 -7.615434e-01 8.233695e-02
2.991000e+03 -7.615758e-01 8.292777e-02
2.992000e+03 -7.615996e-01 8.222749e-02
2.993000e+03 -7.616137e-01 7.972171e-02
2.994000e+03 -7.616199e-01 7.582109e-02
2.995000e+03 -7.616216e-01 7.093096e-02
2.996000e+03 -7.616206e-01 6.573703e-02
2.997000e+03 -7.616155e-01 6.086063e-02
2.998000e+03 -7.616026e-01 5.701415e-02
2.999000e+03 -7.615783e-01 5.482654e-02
2.990000e+03 -8.443141e-01 2.699646e-01
2.991000e+03 -8.443151e-01 2.698902e-01
2.992000e+03 -8.442989e-01 2.697631e-01
2.993000e+03 -8.442972e-01 2.696647e-01
2.994000e+03 -8.442868e-01 2.695659e-01
2.995000e+03 -8.442911e-01 2.696535e-01
2.996000e+03 -8.442842e-01 2.694390e-01
2.997000e+03 -8.443071e-01 2.695949e-01
2.998000e+03 -8.443244e-01 2.696525e-01
2.999000e+03 -8.443101e-01 2.697154e-01
2.990000e+03 6.406940e-01 6.241749e+00
2.991000e+03 6.406942e-01 6.241783e+00
2.992000e+03 6.406943e-01 6.241976e+00
2.993000e+03 6.406944e-01 6.242073e+00
2.994000e+03 6.406944e-01 6.242260e+00
2.995000e+03 6.406945e-01 6.242369e+00
2.996000e+03 6.406945e-01 6.242499e+00
2.997000e+03 6.406945e-01 6.242594e+00
2.998000e+03 6.406946e-01 6.242608e+00
2.999000e+03 6.406947e-01 6.242678e+00
2.990000e+03 -9.924374e-01 -1.853942e-04
2.991000e+03 -9.924374e-01 3.173827e-05
2.992000e+03 -9.924374e-01 -3.908913e-04
2.993000e+03 -9.924373e-01 -9.884272e-05
2.994000e+03 -9.924373e-01 1.614206e-05
2.995000e+03 -9.924373e-01 1.009120e-05
2.996000e+03 -9.924372e-01 -1.790455e-04
2.997000e+03 -9.924372e-01 4.352930e-05
2.998000e+03 -9.924372e-01 -2.323211e-05
2.999000e+03 -9.924372e-01 -1.445695e-04
2.990000e+03 -1.974136e-01 6.585719e-01
2.991000e+03 -1.974203e-01 6.585351e-01
2.992000e+03 -1.974190e-01 6.582778e-01
2.993000e+03 -1.974147e-01 6.587263e-01
2.994000e+03 -1.974113e-01 6.587162e-01
2.995000e+03 -1.974045e-01 6.588894e-01
2.996000e+03 -1.974023e-01 6.589333e-01
2.997000e+03 -1.974089e-01 6.597573e-01
2.998000e+03 -1.974103e-01 6.597326e-01
2.999000e+03 -1.974081e-01 6.604263e-01
2.990000e+03 -1.117886e+00 6.865935e+00
2.991000e+03 -1.117886e+00 6.866135e+00
2.992000e+03 -1.117886e+00 6.866327e+00
2.993000e+03 -1.117886e+00 6.866424e+00
2.994000e+03 -1.117886e+00 6.866553e+00
2.995000e+03 -1.117886e+00 6.866518e+00
2.996000e+03 -1.117886e+00 6.866801e+00
2.997000e+03 -1.117886e+00 6.866967e+00
2.998000e+03 -1.117886e+00 6.866968e+00
2.999000e+03 -1.117886e+00 6.867057e+00
2.990000e+03 -3.129466e-01 4.769665e-03
2.991000e+03 -3.129456e-01 4.644266e-03
2.992000e+03 -3.129447e-01 4.645173e-03
2.993000e+03 -3.129437e-01 4.797403e-03
2.994000e+03 -3.129427e-01 4.727735e-03
2.995000e+03 -3.129417e-01 4.616652e-03
2.996000e+03 -3.129406e-01 4.344853e-03
2.997000e+03 -3.129396e-01 4.226954e-03
2.998000e+03 -3.129386e-01 4.120826e-03
2.999000e+03 -3.129375e-01 4.190855e-03
2.990000e+03 1.198364e+00 1.208299e-02
2.991000e+03 1.198363e+00 1.202697e-02
2.992000e+03 1.198377e+00 1.216293e-02
2.993000e+03 1.198372e+00 1.210698e-02
2.994000e+03 1.198382e+00 1.223643e-02
2.995000e+03 1.198392e+00 1.226549e-02
2.996000e+03 1.198392e+00 1.225093e-02
2.997000e+03 1.198390e+00 1.223145e-02
2.998000e+03 1.198382e+00 1.222714e-02
2.999000e+03 1.198381e+00 1.225779e-02
2.990000e+03 9.633261e-01 1.005364e+01
2.991000e+03 9.633260e-01 1.005348e+01
2.992000e+03 9.633260e-01 1.005341e+01
2.993000e+03 9.633260e-01 1.005328e+01
2.994000e+03 9.633259e-01 1.005331e+01
2.995000e+03 9.633259e-01 1.005329e+01
2.996000e+03 9.633258e-01 1.005327e+01
2.997000e+03 9.633258e-01 1.005335e+01
2.998000e+03 9.633257e-01 1.005336e+01
2.999000e+03 9.633257e-01 1.005341e+01
2.990000e+03 1.199960e+00 -2.173271e-05
2.991000e+03 1.199960e+00 -1.334276e-04
2.992000e+03 1.199960e+00 -3.131347e-05
2.993000e+03 1.199960e+00 -9.467613e-05
2.994000e+03 1.199960e+00 -1.848123e-04
2.995000e+03 1.199960e+00 -2.517536e-05
2.996000e+03 1.199960e+00 -2.360324e-05
2.997000e+03 1.199960e+00 -7.090816e-05
2.998000e+03 1.199960e+00 -1.164240e-04
2.999000e+03 1.199960e+00 -9.877575e-05
2.990000e+03 1.804815e+00 2.660789e-01
2.991000e+03 1.804828e+00 2.658867e-01
2.992000e+03 1.804823e+00 2.658873e-01
2.993000e+03 1.804802e+00 2.660001e-01
2.994000e+03 1.804822e+00 2.660246e-01
2.995000e+03 1.804839e+00 2.658732e-01
2.996000e+03 1.804825e+00 2.659807e-01
2.997000e+03 1.804848e+00 2.660330e-01
2.998000e+03 1.804857e+00 2.659508e-01
2.999000e+03 1.804858e+00 2.657825e-01
2.990000e+03 2.206441e+00 7.747508e+00
2.991000e+03 2.206441e+00 7.747454e+00
2.992000e+03 2.206441e+00 7.747415e+00
2.993000e+03 2.206441e+00 7.747369e+00
2.994000e+03 2.206441e+00 7.747314e+00
2.995000e+03 2.206441e+00 7.747261e+00
2.996000e+03 2.206441e+00 7.747217e+00
2.997000e+03 2.206441e+00 7.747148e+00
2.998000e+03 2.206441e+00 7.747114e+00
2.999000e+03 2.206441e+00 7.747070e+00
2.990000e+03 1.661001e+00 1.367656e-03
2.991000e+03 1.661000e+00 1.390050e-03
2.992000e+03 1.661000e+00 1.273881e-03
2.993000e+03 1.660999e+00 1.421497e-03
2.994000e+03 1.660999e+00 1.332244e-03
2.995000e+03 1.660998e+00 1.396734e-03
2.996000e+03 1.660998e+00 1.393491e-03
2.997000e+03 1.660998e+00 1.454121e-03
2.998000e+03 1.660997e+00 1.249285e-03
2.999000e+03 1.660997e+00 1.397000e-03
2.990000e+03 -6.863538e-01 1.785835e-01
2.991000e+03 -6.863481e-01 1.787870e-01
2.992000e+03 -6.863496e-01 1.787671e-01
2.993000e+03 -6.863513e-01 1.787114e-01
2.994000e+03 -6.863381e-01 1.787699e-01
2.995000e+03 -6.863195e-01 1.787775e-01
2.996000e+03 -6.862965e-01 1.787089e-01
2.997000e+03 -6.862785e-01 1.786869e-01
2.998000e+03 -6.862920e-01 1.784362e-01
2.999000e+03 -6.862691e-01 1.785583e-01
2.990000e+03 2.286992e-01 9.072620e+00
2.991000e+03 2.286992e-01 9.072113e+00
2.992000e+03 2.286993e-01 9.071575e+00
2.993000e+03 2.286995e-01 9.071278e+00
2.994000e+03 2.286996e-01 9.071032e+00
2.995000e+03 2.286998e-01 9.071056e+00
2.996000e+03 2.286998e-01 9.071133e+00
2.997000e+03 2.286999e-01 9.071290e+00
2.998000e+03 2.286998e-01 9.071488e+00
2.999000e+03 2.286997e-01 9.071727e+00
2.990000e+03 -6.886423e-01 1.132299e-03
2.991000e+03 -6.886421e-01 1.060694e-03
2.992000e+03 -6.886419e-01 1.079063e-03
2.993000e+03 -6.886416e-01 1.102680e-03
2.994000e+03 -6.886414e-01 1.139310e-03
2.995000e+03 -6.886412e-01 1.112803e-03
2.996000e+03 -6.886410e-01 1.101243e-03
2.997000e+03 -6.886408e-01 1.089413e-03
2.998000e+03 -6.886406e-01 1.122409e-03
2.999000e+03 -6.886404e-01 1.053244e-03
2.990000e+03 -7.025957e-01 4.170152e-01
2.991000e+03 -7.025891e-01 4.172369e-01
2.992000e+03 -7.025954e-01 4.173630e-01
2.993000e+03 -7.025877e-01 4.167661e-01
2.994000e+03 -7.026077e-01 4.175496e-01
2.995000e+03 -7.026280e-01 4.175015e-01
2.996000e+03 -7.026443e-01 4.170502e-01
2.997000e+03 -7.026138e-01 4.175426e-01
2.998000e+03 -7.026437e-01 4.176091e-01
2.999000e+03 -7.026146e-01 4.175760e-01
2.990000e+03 2.491746e-01 1.475785e+01
2.991000e+03 2.491746e-01 1.475781e+01
2.992000e+03 2.491747e-01 1.475778e+01
2.993000e+03 2.491747e-01 1.475775e+01
2.994000e+03 2.491748e-01 1.475772e+01
2.995000e+03 2.491748e-01 1.475769e+01
2.996000e+03 2.491749e-01 1.475765e+01
2.997000e+03 2.491750e-01 1.475763e+01
2.998000e+03 2.491750e-01 1.475759e+01
2.999000e+03 2.491751e-01 1.475756e+01
2.990000e+03 -6.624164e-01 1.457086e-03
2.991000e+03 -6.624165e-01 1.507980e-03
2.992000e+03 -6.624166e-01 1.508736e-03
2.993000e+03 -6.624167e-01 1.531479e-03
2.994000e+03 -6.624168e-01 1.513568e-03
2.995000e+03 -6.624169e-01 1.538905e-03
2.996000e+03 -6.624170e-01 1.531433e-03
2.997000e+03 -6.624171e-01 1.491501e-03
2.998000e+03 -6.624172e-01 1.543263e-03
2.999000e+03 -6.624173e-01 1.544176e-03
2.990000e+03 4.241695e-01 1.139680e-01
2.991000e+03 4.241586e-01 1.146378e-01
2.992000e+03 4.241668e-01 1.154988e-01
2.993000e+03 4.241833e-01 1.154704e-01
2.994000e+03 4.241979e-01 1.153345e-01
2.995000e+03 4.242226e-01 1.158775e-01
2.996000e+03 4.242140e-01 1.156313e-01
2.997000e+03 4.241973e-01 1.159254e-01
2.998000e+03 4.242045e-01 1.156115e-01
2.999000e+03 4.242110e-01 1.155229e-01
2.990000e+03 -1.205108e+00 1.256284e+01
2.991000e+03 -1.205108e+00 1.256284e+01
2.992000e+03 -1.205109e+00 1.256285e+01
2.993000e+03 -1.205109e+00 1.256283e+01
2.994000e+03 -1.205109e+00 1.256285e+01
2.995000e+03 -1.205109e+00 1.256284e+01
2.996000e+03 -1.205109e+00 1.256283e+01
2.997000e+03 -1.205110e+00 1.256284e+01
2.998000e+03 -1.205110e+00 1.256282e+01
2.999000e+03 -1.205110e+00 1.256284e+01
2.990000e+03 4.241029e-01 3.955900e-02
2.991000e+03 4.241025e-01 3.955479e-02
2.992000e+03 4.241019e-01 3.972933e-02
2.993000e+03 4.241012e-01 3.921410e-02
2.994000e+03 4.241005e-01 3.951669e-02
2.995000e+03 4.241000e-01 3.947433e-02
2.996000e+03 4.240996e-01 3.957113e-02
2.997000e+03 4.240994e-01 3.962223e-02
2.998000e+03 4.240993e-01 3.967198e-02
2.999000e+03 4.240992e-01 3.967613e-02
2.990000e+03 -2.574046e-01 1.994307e-01
2.991000e+03 -2.574165e-01 1.993991e-01
2.992000e+03 -2.574345e-01 1.994986e-01
2.993000e+03 -2.574512e-01 1.993351e-01
2.994000e+03 -2.574598e-01 1.993722e-01
2.995000e+03 -2.574396e-01 1.997467e-01
2.996000e+03 -2.574688e-01 1.997692e-01
2.997000e+03 -2.574796e-01 1.993878e-01
2.998000e+03 -2.575008e-01 1.994018e-01
2.999000e+03 -2.575067e-01 1.992539e-01
2.990000e+03 -7.033838e-01 1.488527e+01
2.991000e+03 -7.033835e-01 1.488540e+01
2.992000e+03 -7.033832e-01 1.488551e+01
2.993000e+03 -7.033829e-01 1.488560e+01
2.994000e+03 -7.033826e-01 1.488568e+01
2.995000e+03 -7.033822e-01 1.488573e+01
2.996000e+03 -7.033818e-01 1.488575e+01
2.997000e+03 -7.033814e-01 1.488573e+01
2.998000e+03 -7.033810e-01 1.488566e+01
2.999000e+03 -7.033805e-01 1.488554e+01
2.990000e+03 -3.095381e-01 1.312954e-02
2.991000e+03 -3.095381e-01 1.310205e-02
2.992000e+03 -3.095381e-01 1.310488e-02
2.993000e+03 -3.095381e-01 1.306443e-02
2.994000e+03 -3.095381e-01 1.306282e-02
2.995000e+03 -3.095381e-01 1.303688e-02
2.996000e+03 -3.095380e-01 1.304963e-02
2.997000e+03 -3.095378e-01 1.306379e-02
2.998000e+03 -3.095377e-01 1.307681e-02
2.999000e+03 -3.095375e-01 1.305565e-02
2.990000e+03 -7.092713e-01 3.117728e-02
2.991000e+03 -7.092578e-01 3.116104e-02
2.992000e+03 -7.092431e-01 3.103052e-02
2.993000e+03 -7.092636e-01 3.110924e-02
2.994000e+03 -7.092528e-01 3.088677e-02
2.995000e+03 -7.092346e-01 3.068113e-02
2.996000e+03 -7.092465e-01 3.095756e-02
2.997000e+03 -7.092950e-01 3.118346e-02
2.998000e+03 -7.093060e-01 3.116223e-02
2.999000e+03 -7.093077e-01 3.115979e-02
2.990000e+03 2.530633e-01 1.612723e+01
2.991000e+03 2.530633e-01 1.612729e+01
2.992000e+03 2.530632e-01 1.612730e+01
2.993000e+03 2.530632e-01 1.612730e+01
2.994000e+03 2.530631e-01 1.612727e+01
2.995000e+03 2.530630e-01 1.612722e+01
2.996000e+03 2.530629e-01 1.612716e+01
2.997000e+03 2.530628e-01 1.612710e+01
2.998000e+03 2.530627e-01 1.612705e+01
2.999000e+03 2.530626e-01 1.612701e+01
2.990000e+03 -7.068420e-01 1.446528e-02
2.991000e+03 -7.068424e-01 1.434249e-02
2.992000e+03 -7.068430e-01 1.440586e-02
2.993000e+03 -7.068437e-01 1.418258e-02
2.994000e+03 -7.068443e-01 1.423425e-02
2.995000e+03 -7.068448e-01 1.409998e-02
2.996000e+03 -7.068450e-01 1.407665e-02
2.997000e+03 -7.068450e-01 1.406062e-02
2.998000e+03 -7.068447e-01 1.385652e-02
2.999000e+03 -7.068441e-01 1.391531e-02
2.990000e+03 1.249262e-01 4.986070e-01
2.991000e+03 1.249159e-01 4.990658e-01
2.992000e+03 1.249127e-01 4.980878e-01
2.993000e+03 1.249258e-01 4.987515e-01
2.994000e+03 1.249289e-01 4.988285e-01
2.995000e+03 1.249219e-01 4.980560e-01
2.996000e+03 1.249093e-01 4.977884e-01
2.997000e+03 1.249029e-01 4.973856e-01
2.998000e+03 1.249225e-01 4.977210e-01
2.999000e+03 1.249372e-01 4.977269e-01
2.990000e+03 1.914748e-01 1.320314e+01
2.991000e+03 1.914748e-01 1.320301e+01
2.992000e+03 1.914748e-01 1.320287e+01
2.993000e+03 1.914749e-01 1.320287e+01
2.994000e+03 1.914749e-01 1.320287e+01
2.995000e+03 1.914750e-01 1.320279e+01
2.996000e+03 1.914751e-01 1.320281e+01
2.997000e+03 1.914751e-01 1.320281e+01
2.998000e+03 1.914752e-01 1.320281e+01
2.999000e+03 1.914752e-01 1.320287e+01
2.990000e+03 1.445170e-01 -2.676630e-05
2.991000e+03 1.445170e-01 -4.249433e-05
2.992000e+03 1.445170e-01 -1.868670e-04
2.993000e+03 1.445170e-01 -9.159865e-05
2.994000e+03 1.445170e-01 -1.739598e-04
2.995000e+03 1.445170e-01 -2.948668e-05
2.996000e+03 1.445170e-01 -3.313302e-05
2.997000e+03 1.445169e-01 -5.354600e-05
2.998000e+03 1.445169e-01 -9.618878e-05
2.999000e+03 1.445169e-01 -1.134799e-04

